First principles simulations of dense hydrogen

Accurate knowledge of the properties of hydrogen at high compression is crucial for astrophysics (e.g. planetary and stellar interiors, brown dwarfs, atmosphere of compact stars) and laboratory experiments, including inertial confinement fusion. There exists experimental data for the equation of state, conductivity, and Thomson scattering spectra. However, the analysis of the measurements at extreme pressures and temperatures typically involves additional model assumptions, which makes it difficult to assess the accuracy of the experimental data. rigorously. On the other hand, theory and modeling have produced extensive collections of data. They originate from a very large variety of models and simulations including path integral Monte Carlo (PIMC) simulations, density functional theory (DFT), chemical models, machine-learned models, and combinations thereof. At the same time, each of these methods has fundamental limitations (fermion sign problem in PIMC, approximate exchange-correlation functionals of DFT, inconsistent interaction energy contributions in chemical models, etc.), so for some parameter ranges accurate predictions are difficult. Recently, a number of breakthroughs in first principle PIMC and DFT simulations were achieved which are discussed in this review. Here we use these results to benchmark different simulation methods. We present an update of the hydrogen phase diagram at high pressures, the expected phase transitions, and thermodynamic properties including the equation of state and momentum distribution. Furthermore, we discuss available dynamic results for warm dense hydrogen, including the conductivity, dynamic structure factor, plasmon dispersion, imaginary-time structure, and density response functions. We conclude by outlining strategies to combine different simulations to achieve accurate theoretical predictions.

==> dft-data/DFTMD_parameters_runs_Kushal.dat <==
#########Parameters for the VASP MD runs################
Runs with ENCUT=500eV, simulations with * are running/yet to converge
PIMC pressure from FPEOS database
#########################################################################################################################################################
rs   T(K)     XC       Natoms   NBANDS   POTIM(fs)   ENCUT(eV)       POTCAR         Steps      Pressure_dft (GPa)    Occupation     Pressure_pimc (GPa)
#########################################################################################################################################################
3    15625    PBE       64       216      0.09        500	PAW_PBE H 15Jun2001     20000          10.933            1.0E-5                 12.450
3    15625    LDA       64       216      0.09        500 	PAW H 06May1998         20000          10.313            1.0E-5

3    31250    PBE       64       468      0.09        500  	PAW_PBE H 15Jun2001     20000          28.595            1.0E-5                 27.400
3    31250    LDA       64       468      0.09        500 	PAW H 06May1998         20000          28.078            1.0E-5

3    62500    PBE       64       864      0.09        500  	PAW_PBE H 15Jun2001     10964          71.122            1.0E-5                 67.300
3    62500    LDA       64       864      0.09        500 	PAW H 06May1998         10920          70.949            1.0E-5

3    95250    PBE       64       960      0.09        500  	PAW_PBE H 15Jun2001     20000          120.979           1.0E-5                 117.600
3*   95250    LDA       64       960      0.09        500 	PAW H 06May1998         1942           121.194           1.0E-5

3    125000   PBE       64       1512     0.09        500  	PAW_PBE H 15Jun2001     9071           168.636           1.0E-5                 165.600
3    125000   LDA       64       1512     0.09        500 	PAW H 06May1998         9369           168.669           1.0E-5

4    15625    PBE       32       260      0.115       500	PAW_PBE H 15Jun2001     20000          4.457             1.0E-5                 4.790
4    15625    LDA       32       260      0.115       500	PAW H 06May1998         20000          4.267             1.0E-5

4    31250    PBE       32       680      0.115       500 	PAW_PBE H 15Jun2001     20000          12.091            1.0E-5                 11.500

4*   62500    PBE       32       1600     0.115       500 	PAW_PBE H 15Jun2001     3386           30.748            1.0E-5                 29.500

5    15625    PBE       32       420      0.14        500	PAW_PBE H 15Jun2001     20000           2.354           1.0E-5                  2.537
5    15625    LDA       32       420      0.14        500	PAW H 06May1998         20000           2.293           1.0E-5

5    31250    PBE       32       880      0.14        500	PAW_PBE H 15Jun2001     8788            6.376           1.0E-5                  5.980
5    31250    LDA       32       880      0.14        500	PAW H 06May1998         8788            6.342           1.0E-5

6    15625    PBE       32       560      0.17        500	PAW_PBE H 15Jun2001     8835            1.422           1.0E-5                  1.485
6    15625    LDA       32       560      0.17        500	PAW H 06May1998         9455            1.395           1.0E-5

6*   31250    PBE       32       1500     0.17        500	PAW_PBE H 15Jun2001     2229            3.799           1.0E-5                  3.556
6*   31250    LDA       32       1500     0.17        500	PAW H 06May1998         1918            3.794           1.0E-5

8    15625    PBE       16       680      0.23        500	PAW_PBE H 15Jun2001
8    15625    LDA       16       680      0.23        500	PAW H 06May1998

8    15625    PBE       32       1360     0.23        500	PAW_PBE H 15Jun2001
8    15625    LDA       32       1360     0.23        500	PAW H 06May1998

14   15625    PBE       4        900      0.40        500	PAW_PBE H 15Jun2001
14   15625    LDA       4        900      0.40        500	PAW H 06May1998

#########Parameters for the VASP MD runs################
Runs with ENCUT>=600eV,simulations with * are running/yet to converge
PIMC pressure from FPEOS database
#########################################################################################################################################################
rs   T(K)     XC       Natoms   NBANDS   POTIM(fs)   ENCUT(eV)       POTCAR        Steps      Pressure_dft (GPa)    Occupation     Pressure_pimc (GPa)
#########################################################################################################################################################
2*    15625    LDA       64       256      0.06        600   PAW H 06May1998       4128          53.394                 1.0E-5           59.2
2*    15625    TLDA      64       256      0.06        600   PAW H 06May1998       4128          53.949                 1.0E-5

3     15625    LDA       64       224      0.09        600 	PAW H 06May1998
3*    15625    TLDA      64       224      0.09        600 	PAW H 06May1998        4044          10.128                 1.0E-5           12.450

3    31250    LDA       64       480      0.09        600 	PAW H 06May1998
3*   31250    TLDA      64       480      0.09        600 	PAW H 06May1998        975

3*    50000    PBE       64       928      0.09       700   PAW_PBE H 15Jun2001    2529          53.476                1.0E-5
3*    50000    LDA       64       928      0.09       700 	PAW H 06May1998        1764          53.262                1.0E-5
3*    50000    TLDA      64       928      0.09       700 	PAW H 06May1998        1615          52.868                1.0E-5

3    62500    LDA        64       864      0.09       600 	PAW H 06May1998
3    62500    TLDA       64       864      0.09       600 	PAW H 06May1998

3    95250    LDA        64       960      0.09      600 	PAW H 06May1998
3    95250    TLDA       64       960      0.09      600 	PAW H 06May1998

4*    15625    PBE       32       292      0.115       600	PAW_PBE H 15Jun2001    4385          4.459                 1.0E-5             4.790
4*    15625    LDA       32       292      0.115       600	PAW H 06May1998        5073          4.306                 1.0E-5
4*    15625    TLDA      32       292      0.115       600 	PAW H 06May1998        5054          4.153                 1.0E-5

4    31250    LDA       32       704      0.115       600 	PAW H 06May1998
4*   31250    tLDA      32       704      0.115       600 	PAW H 06May1998        1170          11.686                1.0E-5             11.500

4    62500    LDA       32       1600     0.081       600 	PAW H 06May1998
4    62500    tLDA      32       1600     0.081       600 	PAW H 06May1998

5    15625    LDA       32       416      0.14        600	PAW H 06May1998
5*    15625    TLDA      32       416      0.14        600 	PAW H 06May1998        935

5    31250    LDA       32       896      0.14        600	PAW H 06May1998
5    31250    TLDA      32       896      0.14        600 	PAW H 06May1998

6    15625    LDA       32       576      0.17        600	PAW H 06May1998
6    15625    TLDA      32       576      0.17        600   PAW H 06May1998

6    31250    LDA       32       1504     0.17        700	PAW H 06May1998
6    31250    TLDA      32       1504     0.17        700   PAW H 06May1998

8    15625    LDA       16       704      0.23        700	PAW H 06May1998
8    15625    TLDA      16       704      0.23        700   PAW H 06May1998

14   15625    LDA       4        896      0.40        700	PAW H 06May1998
14   15625    TLDA      4        896      0.40        700 	PAW H 06May1998















==> dft-data/EOS_Martin_update.dat <==
r_s[a_B] 	3					T[K]	POTIM_Valentin	NATOMS	P[GPa]	error_P[GPa]	error_P[%]
rho[g/cm³]	0.099858460441166	15625	0.086			64		10.958	0.0406			0.370
								31250	0.061			64		28.701	0.0427			0.149
								62500	0.043			64		71.089	0.0383			0.054
									
									
r_s[a_B] 	4								
rho[g/cm³]	0.042127787998617	15625	0.115			64		4.438	0.0117			0.264
								31250	0.081			64		12.073	0.0107			0.089
								62500	0.057			64		30.752	0.0125			0.041
									
									
r_s[a_B] 	5								
rho[g/cm³]	0.021569427455292	15625	0.144			32		2.358	0.0092			0.392
								31250	0.102			32		6.386	0.0070			0.110
								62500	0.072			32		16.228	0.0108			0.067
									
									
r_s[a_B] 	6								
rho[g/cm³]	0.012482307555146	15625	0.172			32		1.425	0.0032			0.225
								31250	0.122			32		3.793	0.0020			0.053
								62500	0.086			32		9.661	0.0049			0.051



==> dft-data/H-DFT-Mandy.dat <==
#### ALL CALCULATIONS ARE STILL RUNNING, PRELIMINARY results
#parameters: VASP 5.4.4, standard H potential, cutoff 600eV, 0.15 timestep
#masses and densities are calculated by assuming only H isotope (mass = 1.000 u as in POSCAR)
#pressure (energy) contains NkbT (1.5Nkb) contribution 
#Natoms rs[aB]	#steps	#Njump	#bands	a[A]		rho [g/ccm]	T [K]	P [GPa]	u[kJ/g]		sigma[MS/m]	err_sigma[MS/m]	
32	3	36387	1000	250	8.12459866	0.099082	15640	11.021	23.334		0.0190		0.002
32	4	41516	1000	250	10.83279821	0.041800	15640	4.484	64.808		0.00734		0.0007
32	5	34699	1000	350	13.54099777	0.021402	15640	2.366	105.625		0.00569		0.0005
32	6	27056	1000	500	16.24919732	0.012385	15640	1.426   136.214		0.00474		0.0004
32	7	16055	1000	750	18.95739688	0.007799	15640	0.942   160.764		
32	8	9932	1000	1000	21.66559643	0.005225	15640	0.657	195.087	

64	4	34980	1000	400	13.6484705	0.041800	15640	4.479	64.814		0.00827		0.0008
64	5	32717	1000	650	17.06058812	0.021402	15640	2.376	106.691		0.00433		0.0004
64	6	14473	1000	960	20.47270575	0.012385	15640	1.420   126.705		0.00479		0.0005
64	7	10346	1000	1440	23.88482337	0.007799	15640	0.931	155.672		0.00510		0.0005		
64	8	2173	500	2000	27.296941	0.005225	15640	0.649	180.119				

128	4	22252	1000	760	17.19599528	0.041800	15640	4.485	67.298		0.00715		0.0007
128	5	18749	1000	1240	21.4949941	0.021402	15640	2.371	104.282		0.00568		0.0006
128	6	6708	1000	1900	25.79399292	0.012385	15640	1.435	138.498



==> dft-data/Hydrogen_Kushal.dat <==
#####################################################
### Isochore r_s=3.0, results using LDA and thermal LDA (tLDA - GDSMFB)
T(K)    Pressure_LDA (GPa)  Pressure_TLDA (GPa)    Pressure_PIMC_Filinov (GPa)
50000     53.143              51.808                     50.05
62500     70.758              69.408                     69.01
95250     120.083             118.242                    117.896
125000    167.45              165.87                     166.52
#####################################################
### Isotherm T=31250K, results using LDA and thermal LDA (tLDA - GDSMFB)
rs      Pressure_LDA (GPa)  Pressure_TLDA (GPa)   Pressure_PIMC_Filinov (GPa)
3         28.167              27.559                     -
4         11.989              11.730                    11.58
5         6.358               6.233                     6.10
6         3.801               3.738                     3.624
7         2.452               2.420                     2.3019
#####################################################
### Isotherm T=15625K, results using LDA and thermal LDA (tLDA - GDSMFB)
rs      Pressure_LDA (GPa)  Pressure_TLDA (GPa)   Pressure_PIMC_Filinov (GPa)
3          10.405              10.213                     -
4          4.449               4.427                    4.52
5          2.331               2.293                    2.409
6          1.419               1.389                    1.484
7          0.9523              0.9164                   0.974
8          0.6410              0.6386                   0.6743
14         0.1348              0.1355                   0.13437
#####################################################


==> dft-data/sigma_Martin.dat <==
								T[K]	NATOMS	sigma [MS/m]	d_sigma [MS/m]	d_sigma [%]	nBands/atom	nSnapshots
r_s[a_B] 	3					31250	64		0.061143		0.005			8.18		20			30
rho[g/cm³]	0.099858460441166	62500	64		0.20798			0.015			7.21		40			30
									
r_s[a_B] 	4					31250	64		0.048156		0.003			6.23		25			30
rho[g/cm³]	0.042127787998617	62500	64		0.18287			0.01			5.47		50			30
									
r_s[a_B] 	5					31250	32		0.048245		0.003			6.22		30			30
rho[g/cm³]	0.021569427455292	62500	32		0.17375			0.01			5.76		70			50
									
r_s[a_B] 	6					31250	32		0.04836			0.003			6.20		40			30
rho[g/cm³]	0.012482307555146	62500	32		0.17			0.02			11.76		100			30
 

